Embracing a new era of highly efficient and productive quantum Monte Carlo simulations

QMCPACK has enabled cutting-edge materials research on supercomputers for over a decade. It scales nearly ideally but has low single-node efficiency due to the physics-based abstractions using array-of-structures objects, causing inefficient vectorization. We present a systematic approach to transform QMCPACK to better exploit the new hardware features of modern CPUs in portable and maintainable ways. We develop miniapps for fast prototyping and optimizations. We implement new containers in structure-of-arrays data layout to facilitate vectorizations by the compilers. Further speedup and smaller memory-footprints are obtained by computing data on the fly with the vectorized routines and expanding single-precision use. All these are seamlessly incorporated in production QMCPACK. We demonstrate upto 4.5x speedups on recent Intel processors and IBM Blue Gene/Q for representative workloads. Energy consumption is reduced significantly commensurate to the speedup factor. Memory-footprints are reduced by up-to 3.8x, opening the possibility to solve much larger problems of future.

==> README.txt <==
__________________
The pstool package

A package like "pst-pdf" for processing PostScript graphics
with psfrag labels within pdfLaTeX documents. The difference
with this package is that every graphic is compiled individually,
drastically speeding up compilation time when only a single
figure needs re-processing.

Running `latex` on pstool.tex will produce the files
  pstool.ins, pstool.sty, and README.txt,
and compile the PDF documentation.

Executing `latex pstool.ins` produces the files above
except pstool.ins (and the PDF file, obviously).

Please see the PDF documentation for further information.

Will Robertson & Zebb Prime
Copyright 2008-2014
Distributed under the LaTeX Project Public License, "maintained" by Will Robertson.

____________________
Brief change history

v1.5c
  - Documentation update; some minor cosmetic code changes.

v1.5b
  - Fix conflict with beamer, which resets the catcode of @ with \begin{document}.

v1.5a, March 2013:
  - Fix bug introduced in last version in which plain LaTeX compilation
    (producing DVI) produced erroneous output above each figure.

v1.5, February 2013:
  - Fix =/# mixup in Windows ps2pdf options.
  - Check the .tex file for newness when regenerating figures.
  - Add [macro-file=...] for a global file to retrieve psfrag macros
    (default is "\jobname-pstool.tex").
    Thanks to Heinrich Kruger for suggestions for the above.
  - Cross-references and citations within external graphics are now supported.

v1.4, November 2010:  
  - More robust parsing of the main input file to read in the preamble.
    Therefore, \EndPreamble is now required much less often.
  - Apparently unreleased to CTAN, oops :)

v1.3, July 2009: 
  - [bitmap] option to control compression of bitmap graphics,
  - Package options may now be set anywhere with \pstoolsetup{},
  - localised pstool options can be set per-graphic.



==> figures/J1.Ni.dat <==
                     0              -1.58679                     0               1.80988
             0.0482617              -1.58471             0.0855438               1.73512
             0.0965234              -1.57859               0.16748               1.66036
              0.144785               -1.5686              0.245808                1.5856
              0.193047              -1.55492              0.320527               1.51084
              0.241308              -1.53772              0.391639               1.43609
               0.28957              -1.51718              0.459143               1.36133
              0.337832              -1.49346              0.523039               1.28657
              0.386093              -1.46675              0.583327               1.21181
              0.434355              -1.43722              0.640007               1.13705
              0.482617              -1.40505              0.692082               1.01683
              0.530879              -1.37051              0.738145              0.892064
               0.57914               -1.3339              0.778187              0.767298
              0.627402              -1.29549              0.812207              0.642531
              0.675664               -1.2556              0.840206              0.517765
              0.723925              -1.21449              0.862184              0.392998
              0.772187              -1.17247               0.87814              0.268231
              0.820449              -1.12983              0.888074              0.143465
               0.86871              -1.08685              0.891988             0.0186982
              0.916972              -1.04381              0.891036            -0.0474842
              0.965234              -1.00089              0.887461             -0.100648
                1.0135             -0.958193              0.881321             -0.153812
               1.06176             -0.915858              0.872615             -0.206975
               1.11002             -0.874006              0.861343             -0.260139
               1.15828              -0.83276              0.847505             -0.313303
               1.20654             -0.792243              0.831102             -0.366467
                1.2548              -0.75258              0.812133              -0.41963
               1.30307             -0.713895              0.790598             -0.472794
               1.35133             -0.676303              0.767111             -0.490994
               1.39959             -0.639855              0.743292             -0.496082
               1.44785             -0.604562              0.719227              -0.50117
               1.49611             -0.570437              0.694917             -0.506259
               1.54437              -0.53749              0.670361             -0.511347
               1.59264             -0.505735               0.64556             -0.516436
                1.6409             -0.475183              0.620513             -0.521524
               1.68916             -0.445845              0.595221             -0.526612
               1.73742             -0.417734              0.569683             -0.531701
               1.78568              -0.39086              0.544057             -0.526533
               1.83394             -0.365211              0.518912             -0.515505
               1.88221             -0.340764              0.494299             -0.504477
               1.93047             -0.317492              0.470218             -0.493449
               1.97873             -0.295368              0.446669             -0.482421
               2.02699             -0.274369              0.423653             -0.471393
               2.07525             -0.254467              0.401169             -0.460365
               2.12351             -0.235638              0.379217             -0.449337
               2.17178             -0.217856              0.357797             -0.438309
               2.22004             -0.201093              0.336954             -0.423967
                2.2683             -0.185319              0.316905             -0.406865
               2.31656             -0.170491              0.297682             -0.389762
               2.36482             -0.156572              0.279284              -0.37266
               2.41308             -0.143521              0.261711             -0.355557
               2.46135             -0.131298              0.244964             -0.338455
               2.50961             -0.119863              0.229042             -0.321353
               2.55787             -0.109176              0.213946              -0.30425
               2.60613            -0.0991986              0.199675             -0.287148
               2.65439              -0.08989                0.1862             -0.272785
               2.70265             -0.081217              0.173302              -0.26171
               2.75092            -0.0731537              0.160938             -0.250636
               2.79918            -0.0656741               0.14911             -0.239561
               2.84744            -0.0587525              0.137815             -0.228486
                2.8957            -0.0523631              0.127055             -0.217411
               2.94396            -0.0464801               0.11683             -0.206336
               2.99222            -0.0410777              0.107139             -0.195262
               3.04049            -0.0361301             0.0979826             -0.184187
               3.08875            -0.0316116             0.0893534             -0.173944
               3.13701            -0.0274984             0.0811707             -0.165156
               3.18527            -0.0237699              0.073412             -0.156369
               3.23353            -0.0204056             0.0660774             -0.147582
               3.28179             -0.017385             0.0591669             -0.138794
               3.33006            -0.0146878             0.0526805             -0.130007
               3.37832            -0.0122933             0.0466181              -0.12122
               3.42658            -0.0101812             0.0409799             -0.112433
               3.47484           -0.00833098             0.0357658             -0.103645
                3.5231           -0.00672216             0.0309735             -0.095202
               3.57136           -0.00533528             0.0265605            -0.0876762
               3.61963           -0.00415262             0.0225107            -0.0801504
               3.66789           -0.00315663             0.0188241            -0.0726246
               3.71615           -0.00232981             0.0155007            -0.0650987
               3.76441           -0.00165461             0.0125405            -0.0575729
               3.81267           -0.00111351            0.00994356            -0.0500471
               3.86093          -0.000688983            0.00770981            -0.0425213
                3.9092          -0.000363493            0.00583927            -0.0349955
               3.95746          -0.000119524            0.00432881            -0.0281816
               4.00572           5.79733e-05            0.00305583            -0.0245713
               4.05398           0.000178239             0.0019571            -0.0209611
               4.10224           0.000249682             0.0010326            -0.0173509
                4.1505           0.000280712           0.000282336            -0.0137406
               4.19877           0.000279737          -0.000293691            -0.0101304
               4.24703           0.000255167          -0.000695481           -0.00652012
               4.29529            0.00021541          -0.000923035           -0.00290988
               4.34355           0.000168875          -0.000976352           0.000700367
               4.39181           0.000123971           -0.00085624            0.00394258
               4.44007           8.70687e-05          -0.000676536            0.00350452
               4.48834           5.83292e-05          -0.000517973            0.00306645
                4.5366           3.67321e-05          -0.000380551            0.00262839
               4.58486            2.1257e-05          -0.000264272            0.00219032
               4.63312           1.08836e-05          -0.000169134            0.00175226
               4.68138           4.59151e-06          -9.51378e-05            0.00131419
               4.72965           1.36045e-06          -4.22835e-05           0.000876129
               4.77791           1.70056e-07          -1.05709e-05           0.000438065


==> figures/J1.O.dat <==
                     0             -0.211524                     0              0.417276
             0.0482617             -0.211049             0.0194322              0.388008
             0.0965234             -0.209671             0.0374519              0.358741
              0.144785             -0.207457              0.054059              0.329473
              0.193047             -0.204476             0.0692537              0.300205
              0.241308             -0.200795             0.0830358              0.270937
               0.28957             -0.196484             0.0954055              0.241669
              0.337832             -0.191609              0.106363              0.212402
              0.386093              -0.18624              0.115907              0.183134
              0.434355             -0.180444              0.124039              0.153866
              0.482617             -0.174285              0.131082              0.139312
              0.530879             -0.167802              0.137489              0.126229
               0.57914             -0.161024              0.143266              0.113146
              0.627402             -0.153984              0.148411              0.100064
              0.675664              -0.14671              0.152924             0.0869811
              0.723925             -0.139233              0.156806             0.0738984
              0.772187             -0.131584              0.160057             0.0608157
              0.820449             -0.123794              0.162676              0.047733
               0.86871             -0.115892              0.164664             0.0346502
              0.916972              -0.10791              0.166007             0.0208757
              0.965234            -0.0998795              0.166679            0.00694733
                1.0135            -0.0918326              0.166678             -0.006981
               1.06176             -0.083802              0.166005            -0.0209093
               1.11002            -0.0758201               0.16466            -0.0348377
               1.15828            -0.0679193              0.162642             -0.048766
               1.20654            -0.0601321              0.159953            -0.0626943
                1.2548            -0.0524909              0.156591            -0.0766227
               1.30307            -0.0450282              0.152557             -0.090551
               1.35133            -0.0377746              0.148007            -0.0955433
               1.39959            -0.0307434              0.143357            -0.0971847
               1.44785            -0.0239386              0.138627            -0.0988261
               1.49611             -0.017364              0.133818             -0.100467
               1.54437            -0.0110234              0.128929             -0.102109
               1.59264           -0.00492059              0.123962              -0.10375
                1.6409           0.000940551              0.118915             -0.105391
               1.68916            0.00655621              0.113789             -0.107033
               1.73742             0.0119226              0.108584             -0.108674
               1.78568             0.0170355              0.103265             -0.112551
               1.83394             0.0218861             0.0977088             -0.117706
               1.88221             0.0264626             0.0919036             -0.122861
               1.93047              0.030753             0.0858498             -0.128016
               1.97873             0.0347451             0.0795471             -0.133171
               2.02699             0.0384271             0.0729956             -0.138326
               2.07525             0.0417869             0.0661953             -0.143481
               2.12351             0.0448125             0.0591463             -0.148636
               2.17178             0.0474919             0.0518485             -0.153791
               2.22004             0.0498136             0.0443534             -0.155026
                2.2683             0.0517744             0.0369206             -0.152994
               2.31656             0.0533788             0.0295859             -0.150963
               2.36482             0.0546317             0.0223492             -0.148931
               2.41308             0.0555376             0.0152106             -0.146899
               2.46135             0.0561014            0.00817005             -0.144867
               2.50961             0.0563278            0.00122755             -0.142835
               2.55787             0.0562215           -0.00561688             -0.140803
               2.60613             0.0557872            -0.0123633             -0.138772
               2.65439             0.0550302            -0.0189516             -0.131271
               2.70265             0.0539681            -0.0249476             -0.117208
               2.75092             0.0526331            -0.0302649             -0.103145
               2.79918             0.0510578            -0.0349035            -0.0890818
               2.84744              0.049275            -0.0388634            -0.0750188
                2.8957             0.0473175            -0.0421446            -0.0609557
               2.94396              0.045218             -0.044747            -0.0468927
               2.99222             0.0430093            -0.0466708            -0.0328296
               3.04049             0.0407241            -0.0479159            -0.0187666
               3.08875              0.038395            -0.0485055           -0.00736277
               3.13701             0.0360481             -0.048698          -0.000612677
               3.18527             0.0336998            -0.0485647            0.00613741
               3.23353             0.0313657            -0.0481056             0.0128875
               3.28179             0.0290617            -0.0473207             0.0196376
               3.33006             0.0268034            -0.0462101             0.0263877
               3.37832             0.0246066            -0.0447737             0.0331378
               3.42658              0.022487            -0.0430115             0.0398879
               3.47484             0.0204602            -0.0409236             0.0466379
                3.5231              0.018542            -0.0385249             0.0511034
               3.57136             0.0167417            -0.0360978             0.0494764
               3.61963             0.0150565            -0.0337493             0.0478495
               3.66789             0.0134828            -0.0314792             0.0462225
               3.71615             0.0120168            -0.0292877             0.0445956
               3.76441             0.0106546            -0.0271747             0.0429686
               3.81267            0.00939249            -0.0251403             0.0413417
               3.86093             0.0082267            -0.0231843             0.0397147
                3.9092             0.0071534            -0.0213069             0.0380878
               3.95746            0.00616882            -0.0195075             0.0365579
               4.00572            0.00526951            -0.0177695             0.0354645
               4.05398             0.0044528            -0.0160844             0.0343712
               4.10224            0.00371614            -0.0144519             0.0332778
                4.1505              0.003057            -0.0128723             0.0321845
               4.19877            0.00247282            -0.0113454             0.0310911
               4.24703            0.00196106           -0.00987125             0.0299978
               4.29529            0.00151917           -0.00844989             0.0289044
               4.34355             0.0011446           -0.00708129             0.0278111
               4.39181           0.000834807           -0.00576584              0.026549
               4.44007           0.000586312           -0.00455572             0.0235991
               4.48834           0.000392783           -0.00348798             0.0206492
                4.5366            0.00024735           -0.00256259             0.0176993
               4.58486           0.000143143           -0.00177958             0.0147494
               4.63312            7.3289e-05           -0.00113893             0.0117995
               4.68138           3.09188e-05          -0.000640649            0.00884965
               4.72965           9.16112e-06          -0.000284733            0.00589977
               4.77791           1.14514e-06          -7.11832e-05            0.00294988


==> figures/J2.ud.dat <==
                     0              0.404614                  -0.5              0.834173
             0.0557278              0.378014              -0.45521              0.773278
              0.111456              0.353815             -0.413814              0.712384
              0.167183              0.331829             -0.375811               0.65149
              0.222911              0.311866             -0.341202              0.590596
              0.278639              0.293737             -0.309986              0.529702
              0.334367              0.277253             -0.282163              0.468808
              0.390095              0.262226             -0.257734              0.407914
              0.445822              0.248464             -0.236699               0.34702
               0.50155              0.235781             -0.219057              0.286126
              0.557278              0.224002               -0.2039              0.261096
              0.613006              0.213033             -0.189947              0.239653
              0.668734              0.202809              -0.17719               0.21821
              0.724461              0.193262             -0.165627              0.196766
              0.780189              0.184326             -0.155259              0.175323
              0.835917              0.175935             -0.146086               0.15388
              0.891645              0.168022             -0.138108              0.132436
              0.947372               0.16052             -0.131325              0.110993
                1.0031              0.153363             -0.125737             0.0895499
               1.05883              0.146489             -0.120998             0.0832995
               1.11456              0.139874             -0.116436             0.0804252
               1.17028              0.133509             -0.112034             0.0775509
               1.22601              0.127384             -0.107793             0.0746767
               1.28174              0.121492             -0.103711             0.0718024
               1.33747              0.115822            -0.0997898             0.0689281
               1.39319              0.110367            -0.0960286             0.0660538
               1.44892              0.105116            -0.0924277             0.0631796
               1.50465              0.100062            -0.0889869             0.0603053
               1.56038             0.0951957            -0.0856695             0.0592491
               1.61611             0.0905133            -0.0823781             0.0588747
               1.67183             0.0860138            -0.0791076             0.0585003
               1.72756             0.0816959            -0.0758579             0.0581259
               1.78329             0.0775586            -0.0726291             0.0577516
               1.83902             0.0736006            -0.0694212             0.0573772
               1.89474             0.0698208            -0.0662341             0.0570028
               1.95047             0.0662181            -0.0630679             0.0566284
                2.0062             0.0627912            -0.0599226              0.056254
               2.06193             0.0595387            -0.0568219             0.0545337
               2.11766             0.0564555            -0.0538523             0.0520444
               2.17338              0.053534            -0.0510213              0.049555
               2.22911             0.0507663            -0.0483291             0.0470657
               2.28484             0.0481449            -0.0457756             0.0445763
               2.34057             0.0456618            -0.0433608             0.0420869
                2.3963             0.0433095            -0.0410847             0.0395976
               2.45202             0.0410801            -0.0389474             0.0371082
               2.50775              0.038966            -0.0369488             0.0346189
               2.56348             0.0369595            -0.0350826             0.0325495
               2.61921              0.035054            -0.0333166             0.0308301
               2.67493             0.0332444            -0.0316464             0.0291108
               2.73066             0.0315251             -0.030072             0.0273914
               2.78639             0.0298909            -0.0285935             0.0256721
               2.84212             0.0283364            -0.0272107             0.0239527
               2.89785             0.0268563            -0.0259238             0.0222333
               2.95357             0.0254453            -0.0247327              0.020514
                3.0093             0.0240979            -0.0236374             0.0187946
               3.06503              0.022809            -0.0226321             0.0175318
               3.12076             0.0215746            -0.0216751             0.0168168
               3.17648             0.0203925            -0.0207578             0.0161018
               3.23221             0.0192603            -0.0198804             0.0153868
               3.28794              0.018176            -0.0190429             0.0146718
               3.34367             0.0171371            -0.0182452             0.0139568
                3.3994             0.0161417            -0.0174873             0.0132418
               3.45512             0.0151873            -0.0167693             0.0125268
               3.51085             0.0142719            -0.0160911             0.0118119
               3.56658             0.0133932            -0.0154506             0.0113112
               3.62231             0.0125496            -0.0148238             0.0111858
               3.67803             0.0117409            -0.0142039             0.0110603
               3.73376             0.0109664             -0.013591             0.0109348
               3.78949             0.0102259            -0.0129852             0.0108093
               3.84522            0.00951902            -0.0123863             0.0106838
               3.90095            0.00884528            -0.0117944             0.0105583
               3.95667            0.00820434            -0.0112095             0.0104329
                4.0124            0.00759579            -0.0106316             0.0103074
               4.06813            0.00701925            -0.0100619             0.0100256
               4.12386            0.00647373           -0.00952262            0.00932722
               4.17958            0.00595718           -0.00902229             0.0086288
               4.23531            0.00546742           -0.00856089            0.00793038
               4.29104             0.0050023           -0.00813841            0.00723196
               4.34677            0.00455963           -0.00775485            0.00653354
                4.4025            0.00413725           -0.00741021            0.00583512
               4.45822              0.003733           -0.00710449            0.00513671
               4.51395            0.00334469           -0.00683769            0.00443829
               4.56968            0.00297018           -0.00660843            0.00401331
               4.62541            0.00260856           -0.00636233            0.00481881
               4.68113             0.0022619           -0.00607135            0.00562432
               4.73686             0.0019327           -0.00573547            0.00642983
               4.79259            0.00162348           -0.00535471            0.00723533
               4.84832            0.00133673           -0.00492905            0.00804084
               4.90405            0.00107494           -0.00445851            0.00884634
               4.95977           0.000840633           -0.00394308            0.00965185
                5.0155           0.000636298           -0.00338276             0.0104574
               5.07123           0.000464439           -0.00277802             0.0110777
               5.12696            0.00032619           -0.00219498            0.00984687
               5.18268           0.000218522           -0.00168053            0.00861601
               5.23841           0.000137611           -0.00123468            0.00738516
               5.29414           7.96363e-05          -0.000857413             0.0061543
               5.34987           4.07738e-05          -0.000548745            0.00492344
                5.4056           1.72014e-05          -0.000308669            0.00369258
               5.46132           5.09672e-06          -0.000137186            0.00246172
               5.51705            6.3709e-07          -3.42965e-05            0.00123086


==> figures/J2.uu.dat <==
                     0              0.297958                 -0.25              0.274325
             0.0557278              0.284443             -0.235211               0.25642
              0.111456              0.271724             -0.221421              0.238515
              0.167183              0.259746             -0.208628               0.22061
              0.222911              0.248453             -0.196832              0.202705
              0.278639              0.237789             -0.186035              0.184799
              0.334367                0.2277             -0.176235              0.166894
              0.390095              0.218128             -0.167434              0.148989
              0.445822               0.20902              -0.15963              0.131084
               0.50155              0.200318             -0.152824              0.113179
              0.557278              0.191974              -0.14669               0.10811
              0.613006              0.183965             -0.140771              0.104325
              0.668734               0.17628             -0.135063              0.100539
              0.724461              0.168907             -0.129565             0.0967541
              0.780189              0.161835             -0.124279             0.0929688
              0.835917              0.155052             -0.119203             0.0891836
              0.891645              0.148546             -0.114339             0.0853983
              0.947372              0.142304             -0.109685             0.0816131
                1.0031              0.136317             -0.105243             0.0778278
               1.05883              0.130571              -0.10101             0.0740691
               1.11456              0.125055            -0.0969871             0.0703163
               1.17028              0.119757            -0.0931731             0.0665635
               1.22601              0.114666            -0.0895683             0.0628107
               1.28174               0.10977            -0.0861725             0.0590579
               1.33747              0.105058            -0.0829859             0.0553051
               1.39319              0.100517            -0.0800085             0.0515523
               1.44892             0.0961365            -0.0772401             0.0477995
               1.50465             0.0919043            -0.0746809             0.0440467
               1.56038             0.0878097            -0.0722778             0.0429109
               1.61611             0.0838484            -0.0698908             0.0427565
               1.67183             0.0800198            -0.0675124             0.0426021
               1.72756             0.0763236            -0.0651426             0.0424476
               1.78329             0.0727592            -0.0627814             0.0422932
               1.83902             0.0693261            -0.0604288             0.0421388
               1.89474             0.0660239            -0.0580848             0.0419843
               1.95047              0.062852            -0.0557494             0.0418299
                2.0062             0.0598101            -0.0534226             0.0416755
               2.06193             0.0568975            -0.0511171             0.0408077
               2.11766             0.0541116            -0.0488785             0.0395322
               2.17338             0.0514484             -0.046711             0.0382568
               2.22911              0.048904            -0.0446145             0.0369814
               2.28484             0.0464745            -0.0425892              0.035706
               2.34057             0.0441559            -0.0406349             0.0344305
                2.3963             0.0419442            -0.0387517             0.0331551
               2.45202             0.0398355            -0.0369396             0.0318797
               2.50775             0.0378258            -0.0351985             0.0306042
               2.56348             0.0359111            -0.0335295             0.0292707
               2.61921             0.0340873            -0.0319368             0.0278886
               2.67493             0.0323501            -0.0304211             0.0265066
               2.73066             0.0306953            -0.0289825             0.0251246
               2.78639             0.0291185            -0.0276208             0.0237426
               2.84212             0.0276154            -0.0263362             0.0223605
               2.89785             0.0261817            -0.0251286             0.0209785
               2.95357             0.0248132             -0.023998             0.0195965
                3.0093             0.0235056            -0.0229445             0.0182145
               3.06503             0.0222545            -0.0219643             0.0171231
               3.12076             0.0210567            -0.0210307             0.0163805
               3.17648             0.0199097            -0.0201386             0.0156379
               3.23221             0.0188114            -0.0192878             0.0148953
               3.28794             0.0177592            -0.0184784             0.0141527
               3.34367             0.0167511            -0.0177104             0.0134101
                3.3994             0.0157846            -0.0169838             0.0126675
               3.45512             0.0148574            -0.0162985              0.011925
               3.51085             0.0139672            -0.0156547             0.0111824
               3.56658             0.0131118            -0.0150498             0.0106782
               3.62231             0.0122897            -0.0144571             0.0105913
               3.67803             0.0115004            -0.0138693             0.0105044
               3.73376             0.0107438            -0.0132863             0.0104175
               3.78949             0.0100195            -0.0127082             0.0103306
               3.84522            0.00932727            -0.0121349             0.0102437
               3.90095            0.00866688            -0.0115665             0.0101567
               3.95667            0.00803803            -0.0110029             0.0100698
                4.0124            0.00744045            -0.0104442            0.00998292
               4.06813            0.00687387           -0.00989144            0.00974213
               4.12386            0.00633744           -0.00936667              0.009091
               4.17958            0.00582923            -0.0088782            0.00843986
               4.23531            0.00534724             -0.008426            0.00778873
               4.29104            0.00488943            -0.0080101            0.00713759
               4.34677            0.00445379           -0.00763048            0.00648646
                4.4025             0.0040383           -0.00728715            0.00583532
               4.45822            0.00364092            -0.0069801            0.00518419
               4.51395            0.00325965           -0.00670934            0.00453305
               4.56968            0.00289246           -0.00647357            0.00413748
               4.62541            0.00253852           -0.00622198            0.00489197
               4.68113            0.00219977           -0.00592833            0.00564646
               4.73686            0.00187855           -0.00559265            0.00640095
               4.79259            0.00157722           -0.00521491            0.00715543
               4.84832             0.0012981           -0.00479513            0.00790992
               4.90405            0.00104355           -0.00433331            0.00866441
               4.95977           0.000815914           -0.00382944             0.0094189
                5.0155           0.000617524           -0.00328352             0.0101734
               5.07123           0.000450727           -0.00269601             0.0107507
               5.12696            0.00031656           -0.00213018            0.00955617
               5.18268           0.000212071           -0.00163092            0.00836165
               5.23841           0.000133549           -0.00119822            0.00716713
               5.29414           7.72852e-05            -0.0008321            0.00597261
               5.34987             3.957e-05          -0.000532544            0.00477808
                5.4056           1.66936e-05          -0.000299556            0.00358356
               5.46132           4.94625e-06          -0.000133136            0.00238904
               5.51705           6.18282e-07           -3.3284e-05            0.00119452


==> figures/bdw_strong_scaling/base.S16.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
128 4608 9216 28.930 4459.837 1.8341e+02
256 9216 18432 14.499 8898.523 9.9115e+01
32 1152 2304 1.6665e+01
512 18432 36864 8.3618 17634.514 6.7234e+01
64 2304 4608 57.70 2236.171 3.6309e+02


==> figures/bdw_strong_scaling/base.S8.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
128 4608 9216 3.0959 41676.392 2.2390e+01
256 9216 18432 1.5849 81410.787 1.1359e+01
32 1152 2304 12.376 10611.554 9.0032e+01
512 18432 36864 0.9287 158783.215 6.5619e+00
64 2304 4608 6.1124 21108.546 4.4340e+01


==> figures/bdw_strong_scaling/opt.S16.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
32 1152 2304 25.671 5115.873 1.6174e+02
64 2304 4608 12.645 10203.483 7.9580e+01
128 4608 9216 6.278 20553.231 3.9569e+01
256 9216 18432 3.1331 41181.077 1.9713e+01
512 18432 36864 1.8003 81906.786 1.1292e+01


==> figures/bdw_strong_scaling/opt.S8.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
128 4608 9216 1.42288 90678.121 9.1631e+00
256 9216 18432 0.71748 179829.596 4.5985e+00
32 1152 2304 5.7651 22779.953 3.7164e+01
512 18432 36864 0.492 299674.670 3.0771e+00
64 2304 4608 2.8147 45839.896 1.8126e+01


==> figures/knl_strong_scaling/base_flat.S16.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
64 4096 8192 39.33 3332.868 3.2537e+02
128 8192 16384 20.728 6323.415 1.9151e+02
256 16384 32768 10.358 12654.241 8.2137e+01
512 32768 65536 5.165 25379.013 4.1644e+01
1024 65536 131072 2.7012 48523.747 1.7759e+01


==> figures/knl_strong_scaling/base_flat.S8.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
1024 65536 131072 0.684 191694.705 5.7303e+00
128 8192 16384 4.6356 28274.896 3.8587e+01
256 16384 32768 2.346 55869.375 1.9738e+01
512 32768 65536 1.260 103985.082 9.5274e+00
64 4096 8192 9.162 14305.687 7.6664e+01


==> figures/knl_strong_scaling/old/base_cache.S16.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
256 16384 32768 10.271 12761.406 1.5605e+02
512 32768 65536 5.42 24164.349 9.8284e+01
64 4096 8192 40.34 3248.988 3.9290e+02


==> figures/knl_strong_scaling/old/base_cache.S8.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
256 16384 32768 2.3583 55579.675 3.5151e+01
512 32768 65536 4.8 27253.616 4.9835e+01
64 4096 8192 9.73 13466.539 9.8950e+01


==> figures/knl_strong_scaling/old/base_flat.S16.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
1024 65536 131072 6.8 19248.755
128 8192 16384 20.728 6323.415 2.5206e+02
256 16384 32768 10.196 12855.787 2.0682e+02
512 32768 65536 5.89 22264.739 1.0649e+02
64 4096 8192 39.96 3280.047 4.3409e+02


==> figures/knl_strong_scaling/old/base_flat.S8.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
1024 65536 131072 0.6653 197013.600
128 8192 16384 11.5 11416.906 1.1470e+02
256 16384 32768 2.454 53406.170 4.8991e+01
512 32768 65536 1.2699 103217.215 3.8592e+01
64 4096 8192 11.3 11643.622 1.1108e+02


==> figures/knl_strong_scaling/old/base_mp_cache.S16.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
1024 65536 131072 2.4627 53223.208 6.0953e+01
128 8192 16384 18.474 7094.764 1.7874e+02
256 16384 32768 9.306 14085.359 1.1156e+02
512 32768 65536 4.783 27403.559 7.7139e+01
64 4096 8192 36.878 3554.235 3.1837e+02


==> figures/knl_strong_scaling/old/base_mp_cache.S8.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
1024 65536 131072 0.6395 204964.973 1.7186e+01
128 8192 16384 4.646 28213.043 4.8936e+01
256 16384 32768 2.3402 56008.910 2.9956e+01
512 32768 65536 1.2082 108488.307 2.1491e+01
64 4096 8192 9.143 14335.387 8.1505e+01


==> figures/knl_strong_scaling/old/base_mp_flat.S16.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
1024 65536 131072 2.455 53394.847 7.2826e+01
128 8192 16384 18.240 7185.960 1.7728e+02
256 16384 32768 9.1562 14315.094 1.1684e+02
512 32768 65536 4.7108 27823.754 8.1953e+01
64 4096 8192 35.796 3661.588 3.0727e+02


==> figures/knl_strong_scaling/old/base_mp_flat.S8.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
1024 65536 131072 0.656 199790.559 3.7554e+01
128 8192 16384 4.611 28424.455 4.8344e+01
256 16384 32768 2.375 55196.185 4.2072e+01
512 32768 65536 1.2052 108752.897 3.1675e+01
64 4096 8192 9.103 14399.121 8.0395e+01


==> figures/knl_strong_scaling/opt_flat.S16.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
64 4096 8192 19.167 6838.296 1.2835e+02
128 8192 16384 10.38 12629.896 6.6987e+01
256 16384 32768 4.9868 26283.738 3.2720e+01
512 32768 65536 2.575 50908.070 1.6340e+01
1024 65536 131072 1.361 96315.228 8.2947e+00


==> figures/knl_strong_scaling/opt_flat.S8.all.dat <==
nodes cores threads BlockCPU Efficiency ExecutionTime
64 4096 8192 4.671 28058.175 3.1668e+01
128 8192 16384 2.251 58219.553 1.5169e+01
256 16384 32768 1.2799 102411.736 8.7091e+00
512 32768 65536 0.6709 195366.898 4.4070e+00
1024 65536 131072 0.3722 352154.745 2.3035e+00


==> figures/powerData.dat <==
        Opt     Rel
        Time    Pkgwatt+Ramwatt Pkgwatt+Ramwatt
        0       60.18   47.16
        5       60.11   48.11
        10      117.52  80.78
        15      145.01  85.47
        20      144.94  82.64
        25      146.4   118.57
        30      150.53  198.01
        35      208.89  206.61
        40      216.22  198.65
        45      213.44  203.61
        50      213.17  207.83
        55      215.82  202.02
        60      200.78  208.33
        65      212.61  203.44
        70      210.93  205.03
        75      211.19  209.49
        80      213.5   206.29
        85      212.3   206.13
        90      211.04  209.82
        95      213.43  206.02
        100     213.96  210.3
        105     209.77  198.03
        110     212.22  212.14
        115     213.3   214.98
        120     214.51  218.19
        125     211.56  213.47
        130     213.44  216.31
        135     109.45  217.17
        140     60.24   214.56
        145     63.32   218.72
        150     0       214.12
        155     0       217.85
        160     0       214.61
        165     0       215.17
        170     0       219.08
        175     0       214.57
        180     0       218.57
        185     0       217.61
        190     0       211.9
        195     0       218.46
        200     0       215.14
        205     0       217.94
        210     0       215.78
        215     0       214.42
        220     0       218.47
        225     0       215.01
        230     0       217.7
        235     0       216.3
        240     0       216.19
        245     0       216.17
        250     0       214.74
        255     0       217.47
        260     0       216.48
        265     0       215.85
        270     0       218.68
        275     0       212.93
        280     0       190.54
        285     0       62.02
        290     0       57.58



==> figures/profile_nio8_knl.dat <==
NiO-S8-Opt : 80 %
bspline3d_v       34.00
bspline3d_vgh     12.70
omp                6.90
bspline1d_v        5.00
DetUpdate          4.50
ComputeDistances   3.80 
memset             2.60
grid1d             1.50
spoVGL             1.40
CoulombAA          1.40
cubicspline        1.20
bspline1d_multi_v  1.20
sqrt               1.10
sincos             1.10
bspline1d_vgl      1.00
VML                1.00


NiO-S8-Ref : 87%
ComputeDistances       28.90
bspline3d_vgh          14.70
j2_ratio                9.40
bspline3d_v             8.20
j2_all                  3.50
modf                    3.40
omp                     3.40
j2_ratioGrad            2.90
spoVGL                  4.10
DetUpdate               1.50
memmove                 1.40
gemv                    1.40
sincos                  1.30
cubicspline             1.20
j2_accept               1.20
DistTableUpdate         1.10

ComputeDistances       30.00
J2                     17.00
bspline3d_vgh          14.70
bspline3d_v             8.20
spoVGL                  4.10
modf                    3.40
omp                     3.40
DetUpdate               2.90
memmove                 1.40
sincos                  1.30
cubicspline             1.20
rest                   13.00

